Knowledge Transfer from Answer Ranking to Answer Generation

Recent studies show that Question Answering (QA) based on Answer Sentence Selection (AS2) can be improved by generating an improved answer from the top-k ranked answer sentences (termed GenQA). This allows for synthesizing the information from multiple candidates into a concise, natural-sounding answer. However, creating large-scale supervised training data for GenQA models is very challenging. In this paper, we propose to train a GenQA model by transferring knowledge from a trained AS2 model, to overcome the aforementioned issue. First, we use an AS2 model to produce a ranking over answer candidates for a set of questions. Then, we use the top ranked candidate as the generation target, and the next k top ranked candidates as context for training a GenQA model. We also propose to use the AS2 model prediction scores for loss weighting and score-conditioned input/output shaping, to aid the knowledge transfer. Our evaluation on three public and one large industrial datasets demonstrates the superiority of our approach over the AS2 baseline, and GenQA trained using supervised data.

==> Knowledge Transfer from Answer Reranking to Answer Generation (1)/csv/devloss_lwsilfsolfv3.csv <==
steps,devloss
2500,1.2705435752868652
3159,1.2610646486282349
5000,1.249608039855957
6318,1.2435624599456787
7500,1.2373476028442383
9477,1.2297254800796509
10000,1.2420058250427246
12500,1.225151777267456
12636,1.2254927158355713
15000,1.2242099046707153
15795,1.2221088409423828
17500,1.221419095993042
18954,1.2214365005493164
20000,1.2245838642120361
22113,1.2219668626785278
22500,1.2210114002227783
25000,1.2224481105804443
25273,1.2235252857208252
27500,1.2254211902618408
28432,1.2244815826416016
30000,1.2257835865020752
31591,1.2263035774230957
32500,1.2293691635131836
34750,1.228281855583191
35000,1.2316946983337402
37500,1.233643651008606
37909,1.2332582473754883
40000,1.2354680299758911
41068,1.2372196912765503
42500,1.2391307353973389
44227,1.24235999584198
45000,1.2417360544204712
47386,1.242572546005249
47500,1.2410871982574463
50000,1.24588143825531
50546,1.2470982074737549
52500,1.2480583190917969
53705,1.2516052722930908
55000,1.2553889751434326
56864,1.2532148361206055
57500,1.2549643516540527
60000,1.2568691968917847
60023,1.2576563358306885
62500,1.2610973119735718
63182,1.2622122764587402
65000,1.2689714431762695
66341,1.2681779861450195
67500,1.2707750797271729
69500,1.276337742805481
70000,1.2744516134262085
72500,1.2782188653945923
72659,1.2782039642333984
75000,1.2797374725341797
75819,1.2856825590133667
77500,1.2866613864898682
78978,1.2890958786010742


==> Knowledge Transfer from Answer Reranking to Answer Generation (1)/csv/rr_lwsilfsolfv3.csv <==
steps,rrmean,rrstdev
2500,0.7927387753799485,0.33577178971110466
3159,0.8100944201316688,0.32143076731373876
5000,0.8528741963810207,0.282510551556613
6318,0.8864743368026083,0.2509596550690749
7500,0.8825139396383984,0.25190315699836496
9477,0.8817443495734678,0.25840151289707475
10000,0.8900483623215477,0.2517997697882707
12500,0.8977941083441474,0.2379505855098763
12636,0.90162936229773,0.23161163357611064
15000,0.921642493163141,0.19986025806558658
15795,0.9269784317484591,0.20160691409586284
17500,0.937385772795671,0.18059231035787157
18954,0.9245081089836149,0.20117723532665224
20000,0.9398337950670975,0.17180005175745658
22113,0.9508479261602315,0.14959524643134892
22500,0.9498877448565473,0.15359683967253712
25000,0.9588552448403789,0.13193473536694816
25273,0.9536175863209646,0.14360906482893018
27500,0.9584218250298873,0.1358419974115973
28432,0.9554902473564998,0.1425943680989648
30000,0.9583331982977689,0.1275859933253539
31591,0.9566296130963601,0.1386978446873524
32500,0.951834670538492,0.15146604823130572
34750,0.9638492038026452,0.11988483689535227
35000,0.9606436068201437,0.1316470971254958
37500,0.9574170511905103,0.13715681006764008
37909,0.9569897575220093,0.13570716090426033
40000,0.9596626462065615,0.1263892445287919
41068,0.9606784276748076,0.12360796531100704
42500,0.9575139620136469,0.13188839956566784
44227,0.9557788317650556,0.13936767715793563
45000,0.9591912377662957,0.12704583463251978
47386,0.9633246853882447,0.11853550611365259
47500,0.9643682875819505,0.11388359250640769
47500,0.9643682875819505,0.11388359250640769
50000,0.9598741704495624,0.12383690703165104
50546,0.9619625454843044,0.1176309126030028
52500,0.9622229577088729,0.12261113531585544
53705,0.9623617708105594,0.1197971175285251
55000,0.9613759231232106,0.1245541556494771
56864,0.9601444752803072,0.12402026400367643
57500,0.9592658542394638,0.126386083083913
60000,0.9627123592831195,0.11957332646769012
60023,0.9558336350535974,0.13637997063845195
62500,0.9599961410162505,0.12687129367940078
63182,0.9579032640312798,0.1325710987974474
65000,0.9614541681613773,0.11680179046867137
66341,0.9552490337739,0.1405999340176769
67500,0.9609600843768566,0.12061717895974931
69500,0.9589176779249683,0.12782307347218344
70000,0.9584718778347596,0.12726247155682258
72500,0.958608663002844,0.13173170034499568
72659,0.9597222334215185,0.12937949554991393
75000,0.9585528817316518,0.13004165763029035
75819,0.9600399761338485,0.12887278033558527
77500,0.9625279461592435,0.11764399943959471
78978,0.9627097573839128,0.11631203565587522

==> csv/devloss_lwsilfsolfv3.csv <==
steps,devloss
2500,1.2705435752868652
3159,1.2610646486282349
5000,1.249608039855957
6318,1.2435624599456787
7500,1.2373476028442383
9477,1.2297254800796509
10000,1.2420058250427246
12500,1.225151777267456
12636,1.2254927158355713
15000,1.2242099046707153
15795,1.2221088409423828
17500,1.221419095993042
18954,1.2214365005493164
20000,1.2245838642120361
22113,1.2219668626785278
22500,1.2210114002227783
25000,1.2224481105804443
25273,1.2235252857208252
27500,1.2254211902618408
28432,1.2244815826416016
30000,1.2257835865020752
31591,1.2263035774230957
32500,1.2293691635131836
34750,1.228281855583191
35000,1.2316946983337402
37500,1.233643651008606
37909,1.2332582473754883
40000,1.2354680299758911
41068,1.2372196912765503
42500,1.2391307353973389
44227,1.24235999584198
45000,1.2417360544204712
47386,1.242572546005249
47500,1.2410871982574463
50000,1.24588143825531
50546,1.2470982074737549
52500,1.2480583190917969
53705,1.2516052722930908
55000,1.2553889751434326
56864,1.2532148361206055
57500,1.2549643516540527
60000,1.2568691968917847
60023,1.2576563358306885
62500,1.2610973119735718
63182,1.2622122764587402
65000,1.2689714431762695
66341,1.2681779861450195
67500,1.2707750797271729
69500,1.276337742805481
70000,1.2744516134262085
72500,1.2782188653945923
72659,1.2782039642333984
75000,1.2797374725341797
75819,1.2856825590133667
77500,1.2866613864898682
78978,1.2890958786010742


==> csv/rr_lwsilfsolfv3.csv <==
steps,rrmean,rrstdev
2500,0.7927387753799485,0.33577178971110466
3159,0.8100944201316688,0.32143076731373876
5000,0.8528741963810207,0.282510551556613
6318,0.8864743368026083,0.2509596550690749
7500,0.8825139396383984,0.25190315699836496
9477,0.8817443495734678,0.25840151289707475
10000,0.8900483623215477,0.2517997697882707
12500,0.8977941083441474,0.2379505855098763
12636,0.90162936229773,0.23161163357611064
15000,0.921642493163141,0.19986025806558658
15795,0.9269784317484591,0.20160691409586284
17500,0.937385772795671,0.18059231035787157
18954,0.9245081089836149,0.20117723532665224
20000,0.9398337950670975,0.17180005175745658
22113,0.9508479261602315,0.14959524643134892
22500,0.9498877448565473,0.15359683967253712
25000,0.9588552448403789,0.13193473536694816
25273,0.9536175863209646,0.14360906482893018
27500,0.9584218250298873,0.1358419974115973
28432,0.9554902473564998,0.1425943680989648
30000,0.9583331982977689,0.1275859933253539
31591,0.9566296130963601,0.1386978446873524
32500,0.951834670538492,0.15146604823130572
34750,0.9638492038026452,0.11988483689535227
35000,0.9606436068201437,0.1316470971254958
37500,0.9574170511905103,0.13715681006764008
37909,0.9569897575220093,0.13570716090426033
40000,0.9596626462065615,0.1263892445287919
41068,0.9606784276748076,0.12360796531100704
42500,0.9575139620136469,0.13188839956566784
44227,0.9557788317650556,0.13936767715793563
45000,0.9591912377662957,0.12704583463251978
47386,0.9633246853882447,0.11853550611365259
47500,0.9643682875819505,0.11388359250640769
47500,0.9643682875819505,0.11388359250640769
50000,0.9598741704495624,0.12383690703165104
50546,0.9619625454843044,0.1176309126030028
52500,0.9622229577088729,0.12261113531585544
53705,0.9623617708105594,0.1197971175285251
55000,0.9613759231232106,0.1245541556494771
56864,0.9601444752803072,0.12402026400367643
57500,0.9592658542394638,0.126386083083913
60000,0.9627123592831195,0.11957332646769012
60023,0.9558336350535974,0.13637997063845195
62500,0.9599961410162505,0.12687129367940078
63182,0.9579032640312798,0.1325710987974474
65000,0.9614541681613773,0.11680179046867137
66341,0.9552490337739,0.1405999340176769
67500,0.9609600843768566,0.12061717895974931
69500,0.9589176779249683,0.12782307347218344
70000,0.9584718778347596,0.12726247155682258
72500,0.958608663002844,0.13173170034499568
72659,0.9597222334215185,0.12937949554991393
75000,0.9585528817316518,0.13004165763029035
75819,0.9600399761338485,0.12887278033558527
77500,0.9625279461592435,0.11764399943959471
78978,0.9627097573839128,0.11631203565587522
